On the True Nature of the Contact Binary CRTS J192848.7-404555

CRTS J192848.7-404555 was recognised as a potential contact binary merger candidate on the basis of survey photometry analysis. We have carried out follow up ground based photometry of the system and show that at the recorded coordinates for the system there are two stars approximately 3 seconds of arc apart. Our analysis shows that the fainter of the two stars is the actual variable while the slightly brighter star is of fixed brightness. In addition we show that the reported survey photometry is the result of both stars being treated as a single light source with resultant erroneous light curve solution. The true nature of CRTS J192848.7-404555 shows it to be a low mass contact binary system with a high mass ratio of 0.425, high amplitude of 0.69 magnitude and shallow 24% contact. The system does not have features of orbital instability and is not a potential merger progenitor.

==> documents/README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 23 June 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD (New Journal Design) journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%



